Operational Aspects of C/C++ Concurrency

In this work, we present a family of operational semantics that gradually approximates the realistic program behaviors in the C/C++11 memory model. Each semantics in our framework is built by elaborating and combining two simple ingredients: viewfronts and operation buffers. Viewfronts allow us to express the spatial aspect of thread interaction, i.e., which values a thread can read, while operation buffers enable manipulation with the temporal execution aspect, i.e., determining the order in which the results of certain operations can be observed by concurrently running threads. Starting from a simple abstract state machine, through a series of gradual refinements of the abstract state, we capture such language aspects and synchronization primitives as release/acquire atomics, sequentially-consistent and non-atomic memory accesses, also providing a semantics for relaxed atomics, while avoiding the Out-of-Thin-Air problem. To the best of our knowledge, this is the first formal and executable operational semantics of C11 capable of expressing all essential concurrent aspects of the standard. We illustrate our approach via a number of characteristic examples, relating the observed behaviors to those of standard litmus test programs from the literature. We provide an executable implementation of the semantics in PLT Redex, along with a number of implemented litmus tests and examples, and showcase our prototype on a large case study: randomized testing and debugging of a realistic Read-Copy-Update data structure.

==> oopslaResponse.txt <==
===========================================================================
                         OOPSLA 2016 Review #173A
---------------------------------------------------------------------------
           Paper #173: Operational Aspects of C/C++ Concurrency
---------------------------------------------------------------------------

                 Reviewer expertise: X. I am an expert in this area
                Reviewer confidence: 3. High
                      Overall merit: 2. Some merit, significant objections

                         ===== Paper summary =====

The paper presents an operational semantics for C11 concurrency, including C11 memory ordering for atomics.  This is accomplished, as expected, by maintaining a complex state that reflects visibility of values to different threads.

                      ===== Comments for author =====

It would be a major accomplishment to do this correctly for full C11 (or C++11) concurrency.  However, I'm concerned about a number of potential correctness issues, which I am unconvinced are fixable.  I think this paper really needs another iteration, and a thorough discussion of how this compares to the actual C11 memory model.  This is made challenging by the fact that C11's memory_order_relaxed does not in fact have a satisfactory definition. But a major potential upside of this work is that an adequate operational semantics could actually be used to fix that.

As it stands, I suspect that the operational semantics here are still useful both for getting an intuition for the C11 memory model and for uncovering bugs in smallish code sequences. But the relationship between the memory model implemented here and the actual C11 memory model is currently too unclear for my taste.

Major technical issues:

1. The end of section 2.1 states: "Following [20, 36] we only consider executions where the union of happens-before and memory order is irreflexive, thus ruling out causality cycles." Presumably "memory order" is what the standards call "modification order".

It is not clear how this rules out causality cycles.  If one thread assigns y to x while another y to x, this doesn't really prevent each thread seeing the other thread's write, causing a causality cycle.

It also seems to preclude standard implementations.  If two threads perform relaxed writes:

Thread 1: x = 2; y = 1;

Thread 2: y = 2; x = 1;

this precludes an execution in which the assignments of 1 appear first in modification order, and both variables have a final value of 2. On ARM, this would require fences between the stores, which no implementation provides.  (And which would be a non-starter for standardization.)

2. It is not completely clear to me, and I think
central, how postponed reads are
forced to be resolved.  My understanding is that if r1 is the
result of a postponed read, and I try to execute if(r1), then
r1 must be resolved. This requires r1 to be resolved for

if (r1) then
  r2 = x
else
  r2 = x

or for that matter for

r2 = 0*r1.

Both of these are unrealistic, and I think the tip
of a very large iceberg related to dependencies and compiler
optimizations.  (This is also the core of the OOTA problem.)  A fundamental constraint on programming language memory models appears to be that we don't know how to define a reasonable notion of "dependency" that isn't invalidated by compiler optimizations.

3. It seems that the notion of "viewfront" here is basically a reinvention of a vector clock used, for example, in data race detectors.  The paper should either use the standard terminology or explain why that's not usable. This makes the paper unnecessarily difficult to read (or review).

Less serious and clearly fixable technical issues:

Section 2:

"which prevents the effects of the previous operations in the same thread from becoming observable ..."  This is backwards. It guarantees that they will become visible after the assignment.  The next sentence abuses "happens before".

Figure 16:
I couldn't find rlx + use in the appendix, and couldn't parse
the program text for rlx + join. These seem critical to the paper.
And clearly the ability to postpone writes matters.

What about the IRIW test with release stores and acquire loads?

Please define the "repeat" construct.

Nits:

Section 2:

In C++, and I believe C, it is sufficient to declare variables participating in racing accesses as atomic; accesses default to sequentially consistent.

Section 3.3:

Writes synchronize with reads, not the other way around.

I recommend ignoring memory_order_consume.  It addresses a real need, but unfortunately does so in a way that is not really usable, and AFAIK every compiler implements it as memory_order_acquire. The people who should care refuse to use it anyway.  It may come back, but probably in a different form.

Historical note: The "C11" memory model was actually developed for C++11, and then incorporated (with a few changes, many of them accidental, I suspect) into C11.  The best current reference is probably the C++14 standard.

                 ===== Questions for Author Response =====

Please address the "major technical issues" above, with emphasis on the first two.

===========================================================================
                         OOPSLA 2016 Review #173B
---------------------------------------------------------------------------
           Paper #173: Operational Aspects of C/C++ Concurrency
---------------------------------------------------------------------------

                 Reviewer expertise: Y. I am knowledgeable in this area,
                                        but not an expert
                Reviewer confidence: 2. Medium
                      Overall merit: 4. Significant merit, some objections

                         ===== Paper summary =====

The paper proposes an operational semantics for various parts of
the C/C++11 memory model, based on execution histories. Execution histories
are rather complex structures recording each thread’s view of what has 
happened, and a global view. Each execution step updates the history,
forks and joins are modelled by operations on the history, read and write 
come in many flavours (atomic, release/acquire, etc and are concerned with
different part of the history).

The validity of the semantics has been checked by encoding it in PLT regex,
and running it against a sequence of litmus tests. 

The paper starts with a motivating example, explains how the current models
work by consideration of the various offering relationships on events (hc, sc, etc),
and then presents an informal idea of the histories. It then gradually 
presents the model itself - luckily, the various memory access modes give
rise to orthogonal aspects of the model. It then describes the various litmus
tests.

                      ===== Comments for author =====

I am not a C/C++11 memory expert, and so I found the paper very difficult
to read. It is written with a specialist in mind, but I think this is justified given the 
amount of work in the area.
Nevertheless, it is one of the gratifying paper where the more you
read the more it makes sense (as opposed to some cases where the more
you read, the more questions arise). However,  as I have only limited time,
 to devote to the matter, I had to draw the 
line before having been able to internalise the model. Still, I believe that
the current model is easier to understand than earlier ones e.g. [5], and so
I am in favour of acceptance.

—
Some Questions
———————————
1. I thought that what you describe as “stuck” is undefined behaviour. If so, then
why did you model by “stuck”?

In Fig. 13 it took me some time to realize that … in the antecedents of the rules
meant “copy the similar antecedents from the similar rules in Fig. 12”. 

2. Could not find specification of CAS, except unint.

3. In WriteNA should \mu be \vu?

4. You describe fork and join in section 4.1, and do not revisit later. Is only
\sigma_read affected by these operations, and not the other extension to \xi?

5. Do you think that you could prove that your model is equivalent with, say, [5]? Any idea how this proof would be set up?


Typos
There are several little issues with the English language. For example
pg 1 “stems the fact” -> “stems from the fact”
pg 6 “experiment with interaction” -> “experiment with the interaction”

===========================================================================
                         OOPSLA 2016 Review #173C
---------------------------------------------------------------------------
           Paper #173: Operational Aspects of C/C++ Concurrency
---------------------------------------------------------------------------

                 Reviewer expertise: Y. I am knowledgeable in this area,
                                        but not an expert
                Reviewer confidence: 2. Medium
                      Overall merit: 4. Significant merit, some objections

                         ===== Paper summary =====

This paper presents an operational semantics for the C11 memory model.  After describing the intuition behind the model, the model is presented conceptually through a series of examples, followed by a formal semantics.  The model is implemented in PLT Redex and has been evaluated via a series of litmus tests from the literature and via the evaluation of a Read-Copy-Update structure.

                      ===== Comments for author =====

EVALUATION

+ important problem, as an axiomatic semantics is not very useful for a lot of purposes
+ a semantics that explains a lot of the C11 model
+ well-presented paper
- a few more typos than I would have liked to see in both the text and the rules.  However, the ones I found are easily fixed, I think.

Overall, this paper makes an important contribution and I think it should be published in OOPSLA.

DETAILED COMMENTS

Section 2: "the write to f in the left thread is now annotated with rel modified, which prevents the effects of the previous operations in the same thread from becoming observable by concurrently running threads before the assigned to f value 1 is observed by them." - this can't be right.  What 'rel' means according to your own semantics later is that other threads must see previous operations if they see the value 1 for f.  Nothing in the semantics prevents other threads from seeing the previous operations earlier.

Section 2.1: "the case of reading 0 from d" is actually totally consistent with happens before, because the write of 0 to d happens-before the read from d.  Of course such a read would be inconsistent with memory-order, since in the memory order d is written 5 after 0 and both happen-before the read.

Section 3.1: "or from other non-SC write to the same location, which is mo-ordered before that last SC-write" - you must mean "...mo-ordered after...", otherwise 0,0 would be a possible result of Figure 3.

Likewise the text in the next paragraph is backwards: 0,0 is not explained by a thread's *ability* to read newer values than its viewfront, but rather by the fact that the memory model permits the viewfront to be stale (relative to an admittedly imaginary global order of memory accesses).

Section 3.2: syncronization front is not defined.  Did you mean a viewfront?

Figure 8: should the syntax for v include (v1, v2) rather than (e1, e2)?  It seems strange to have a non-value inside a pair that is a value.

Some of the rules on page 8 (e.g. Read-Uninit, WriteRel, ReadAcq) use i in some places and l in others, when they are clearly intended to mean the same thing.  As in a dynamic semantics we must be talking about an l, please use l consistently rather than i.

Figure 14: \psi^{read} is not updated in your WriteNA rule, but it had better be updated or the next ReadNA from the same thread will get stuck.  Clearly this shouldn't happen as intra-thread NA writes and reads should always be OK.

Section 4.7: etcappend -> etc. append

I became pretty unmotivated to read the semantics in section 4.6 and 4.8, mostly because I have no idea what use anyone would have for a synchronization model between release-acquire and NA (I am most familiar with Java's memory model, which has elements similar to both of these endpoints but has nothing in between--or is it that Java has release-acquire and rlx but not NA?  It seems like C11 has way too many points in the space, but of course even if true that is the standards committee's fault, not yours).  I can see how they would be of interest to C programmers, but if postponed reads are sensible without explaining rlx operations, I suggest you move 4.7 before 4.6.  If 4.7 is not relevant unless rlx/con is considered, it would be helpful to state that explicitly somewhere.

Section 7.1: it would be helpful to mention that a, b, and c are fixed locations - they stand in for the result of allocation in a more realistic model.

                 ===== Questions for Author Response =====

Can you speak to Reviewer A's concerns:
 (1) With the assumptions that are said to rule out causality cycles, the model precludes standard implementations that can be observed on the ARM.  Shouldn't a memory model for C account for at least important platforms like ARM?

 (2) The assumption that compilers preserve dependencies is not true of some real compilers and prevents many uses of your model (including as a full formal specification of the C memery model)

Although these issues were brought up by another reviewer, it is also important to me that they be satisfactorily answered.

Is it possible that your model is valuable not because it represents exactly the C11 standard, but rather because it points towards a different, perhaps cleaner and more manageable, memory model for C-like languages?

===========================================================================
                         OOPSLA 2016 Review #173D
---------------------------------------------------------------------------
           Paper #173: Operational Aspects of C/C++ Concurrency
---------------------------------------------------------------------------

                 Reviewer expertise: X. I am an expert in this area
                Reviewer confidence: 3. High
                      Overall merit: 4. Significant merit, some objections

                         ===== Paper summary =====

This paper proposes an operational semantics that is supposed to cover C/C++
concurrency.  The semantics is based on the idea of viewfronts.  Roughly
speaking, the memory is represented as a set of store events, each of which is
attached a timestamp.  Each thread records its viewfront: the set of timestamps
it has observed.  When a thread reads from a location, it may read from any
larger timestamp than its viewfront; doing so may further update its viewfront.
Stores are handled in an analogous way: they create a new event with the next
available timestamp, and suitably increase the writer thread's viewfront.

This basic idea is then extended to handle the various features of the C11
memory model: SC accesses, non-atomic accesses, release sequences, and consume
accesses.  In addition, there is an orthogonal mechanism handling "postponed
reads" that suffices to explain some simple Read-Write reordering examples such
as LB-rlx, while rules out problematic ones, such as OTA-lb and OTA-if.

Overall, I think the idea of using timestamps and viewfronts to produce an
operational semantics for C/C++ concurrency is very nice and worth publishing.
This core idea is well explained, first informally, and then more formally.  In
contrast, the mechanism for handling postponed reads is somewhat restrictive.
Consider, for example, the program:

[x]_rlx := [y]_rlx

||

temp = [x]_rlx
if temp then 
  [y]_rlx := 1
else 
  [y]_rlx := 1

where all variables are initialized to 0.  Is the behaviour temp = 1 allowed?
According to the paper's semantics the read of [x]_rlx in the second thread
cannot be postponed past the if-then-else, so the only allowed behaviour is
temp = 0.  Any moderately optimising compiler would merge the two branches of
the if-then-else statement, and then Power and ARM could postpone the read and 
produce temp = 1.

A second drawback of the semantics is that it differs from C11 on litmus tests
WR-rlx, LB-rlx+use [BTW: mistakenly labelled LB_rel+acq in Appendix A.2] and
LB-rlx+join.  Especially, for tests WR-rlx and LB-rlx+use, the weak behaviour
is allowed by the Power and ARM memory models. The authors propose that such
weak behaviours can be produced by an extension of their model with write
buffers.  While this is believable, it would be nice for the paper (or the
appendix) to have contained the details.

A final drawback of this paper is that a new semantics is simply proposed
without any proper formal results relating it the various existing semantics.
Useful results would be compilation results to hardware memory models such as 
TSO and Power, as well as a formally established relationship to the axiomatic
C11 model.  To be fair, several models in weak memory model literature were
proposed in papers of a similar nature (i.e., without any formal results/theorems),
but given the number of "wrong" memory models proposed in the past, it would be
nice to have a paper that goes a step further beyond proposing a new model and
validating it on a few litmus tests.

In summary, despite the aforementioned negatives, I think that the paper should
be accepted. Even though I am certain that this will not be the definitive work 
on the C/C++ memory model, the paper has enough interesting ideas (such as the 
viewfronts and the orthogonality of the various features of the model) that are
worth presenting. It is very likely that these ideas will be picked up by
future papers in the area.


